A Deep CNN Architecture with Novel Pooling Layer Applied to Two Sudanese Arabic Sentiment Datasets

Arabic sentiment analysis has become an important research field in recent years. Initially, work focused on Modern Standard Arabic (MSA), which is the most widely-used form. Since then, work has been carried out on several different dialects, including Egyptian, Levantine and Moroccan. Moreover, a number of datasets have been created to support such work. However, up until now, less work has been carried out on Sudanese Arabic, a dialect which has 32 million speakers. In this paper, two new publicly available datasets are introduced, the 2-Class Sudanese Sentiment Dataset (SudSenti2) and the 3-Class Sudanese Sentiment Dataset (SudSenti3). Furthermore, a CNN architecture, SCM, is proposed, comprising five CNN layers together with a novel pooling layer, MMA, to extract the best features. This SCM+MMA model is applied to SudSenti2 and SudSenti3 with accuracies of 92.75% and 84.39%. Next, the model is compared to other deep learning classifiers and shown to be superior on these new datasets. Finally, the proposed model is applied to the existing Saudi Sentiment Dataset and to the MSA Hotel Arabic Review Dataset with accuracies 85.55% and 90.01%.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> references.txt <==

%##########################################


@article{boukil2018arabic,
  title={Arabic text classification using deep learning technics},
  author={Boukil, Samir and Biniz, Mohamed and El Adnani, Fatiha and Cherrat, Loubna and El Moutaouakkil, Abd Elmajid},
  journal={International Journal of Grid and Distributed Computing},
  volume={11},
  number={9},
  pages={103--114},
  year={2018}
}

@inproceedings{hussien2018comparison,
  title={Comparison of sentiment analysis approaches using modern Arabic and Sudanese Dialect},
  author={Hussien, Intisar O and Dashtipour, Kia and Hussain, Amir},
  booktitle={International Conference on Brain Inspired Cognitive Systems},
  pages={615--624},
  year={2018},
  organization={Springer}
}



@inproceedings{bouamor2019madar,
  title={The MADAR shared task on Arabic fine-grained dialect identification},
  author={Bouamor, Houda and Hassan, Sabit and Habash, Nizar},
  booktitle={Proceedings of the Fourth Arabic Natural Language Processing Workshop},
  pages={199--207},
  year={2019}
}



@article{soliman2017aravec,
  title={Aravec: A set of arabic word embedding models for use in arabic nlp},
  author={Soliman, Abu Bakr and Eissa, Kareem and El-Beltagy, Samhaa R},
  journal={Procedia Computer Science},
  volume={117},
  pages={256--265},
  year={2017},
  publisher={Elsevier}
}



@article{mikolov2013distributed,
  title={Distributed representations of words and phrases and their compositionality},
  author={Mikolov, Tomas and Sutskever, Ilya and Chen, Kai and Corrado, Greg and Dean, Jeffrey},
  journal={arXiv preprint arXiv:1310.4546},
  year={2013}
}


@incollection{elnagar2018hotel,
  title={Hotel arabic-reviews dataset construction for sentiment analysis applications},
  author={Elnagar, Ashraf and Khalifa, Yasmin S and Einea, Anas},
  booktitle={Intelligent natural language processing: Trends and applications},
  pages={35--52},
  year={2018},
  publisher={Springer}
}


@article{mohammad2019arabic,
  title={Arabic text classification: A review},
  author={Mohammad, Adel Hamdan},
  journal={Modern Applied Science},
  volume={13},
  number={5},
  year={2019}
}

@article{al2016building,
  title={Building predictive models for MERS-CoV infections using data mining techniques},
  author={Al-Turaiki, Isra and Alshahrani, Mona and Almutairi, Tahani},
  journal={Journal of Infection and Public Health},
  volume={9},
  number={6},
  pages={744--748},
  year={2016},
  publisher={Elsevier}
}



@inproceedings{mohammad2016arabic,
  title={Arabic Text Categorization Using Support vector machine, Nave Bayes and Neural Network},
  author={Mohammad, Adel Hamdan and Alwada'n, Tariq and Almomani, Omar},
  booktitle={Global Science and Technology Forum Journal of Computing},
  volume={5},
  pages={108--115},
  year={2016}
}

@article{ravi2017novel,
  title={A novel automatic satire and irony detection using ensembled feature selection and data mining},
  author={Ravi, Kumar and Ravi, Vadlamani},
  journal={Knowledge-based systems},
  volume={120},
  pages={15--33},
  year={2017},
  publisher={Elsevier}
}

@article{britz2015recurrent,
  title={Recurrent neural networks tutorial, part 1--introduction to rnns},
  author={Britz, Denny},
  journal={online] www. wildml. com, Available at: http://www. wildml. com/2015/09/recurrent-neural-networkstutorial-part-1-introduction-to-rnns/.[Accessed 02 May. 2019]},
  year={2015}
}



@book{smaili2019arabic,
  title={Arabic Language Processing: From Theory to Practice: 7th International Conference, ICALP 2019, Nancy, France, October 16--17, 2019, Proceedings},
  author={Sma{\"\i}li, Kamel},
  volume={1108},
  year={2019},
  publisher={Springer Nature}
}

@inproceedings{kwaik2019lstm,
  title={LSTM-CNN deep learning model for sentiment analysis of dialectal Arabic},
  author={Kwaik, Kathrein Abu and Saad, Motaz and Chatzikyriakidis, Stergios and Dobnik, Simon},
  booktitle={International Conference on Arabic Language Processing},
  pages={108--121},
  year={2019},
  organization={Springer}
}


@inproceedings{singh2013sentiment,
  title={Sentiment analysis of textual reviews; Evaluating machine learning, unsupervised and SentiWordNet approaches},
  author={Singh, VK and Piryani, R and Uddin, A and Waila, P and others},
  booktitle={2013 5th international conference on knowledge and smart technology (KST)},
  pages={122--127},
  year={2013},
  organization={IEEE}
}



@incollection{zhu2013chinese,
  title={Chinese microblog sentiment analysis based on semi-supervised learning},
  author={Zhu, Shaojie and Xu, Bing and Zheng, Dequan and Zhao, Tiejun},
  booktitle={Semantic Web and Web Science},
  pages={325--331},
  year={2013},
  publisher={Springer}
}


@article{tan2008empirical,
  title={An empirical study of sentiment analysis for chinese documents},
  author={Tan, Songbo and Zhang, Jin},
  journal={Expert Systems with applications},
  volume={34},
  number={4},
  pages={2622--2629},
  year={2008},
  publisher={Elsevier}
}

@inproceedings{henriquez2018twitter,
  title={Twitter sentiment classification based on deep random vector functional link},
  author={Henr{\'\i}quez, Pablo A and Ruz, Gonzalo A},
  booktitle={2018 International Joint Conference on Neural Networks (IJCNN)},
  pages={1--6},
  year={2018},
  organization={IEEE}
}


@book{tabii2018big,
  title={Big Data, Cloud and Applications: Third International Conference, BDCA 2018, Kenitra, Morocco, April 4--5, 2018, Revised Selected Papers},
  author={Tabii, Youness and Lazaar, Mohamed and Al Achhab, Mohammed and Enneya, Nourddine},
  volume={872},
  year={2018},
  publisher={Springer}
}



@misc{lulu2018automatic,
  title={Automatic arabic dialect classification using deep learning models. Procedia Comput Sci 142: 262--269},
  author={Lulu, L and Elnagar, A},
  year={2018}
}


@inproceedings{al2018sentiment,
  title={Sentiment analysis for Arabic text using ensemble learning},
  author={Al-Saqqa, Samar and Obeid, Nadim and Awajan, Arafat},
  booktitle={2018 IEEE/ACS 15th International Conference on Computer Systems and Applications (AICCSA)},
  pages={1--7},
  year={2018},
  organization={IEEE}
}

@article{rushdi2011oca,
  title={OCA: Opinion corpus for Arabic},
  author={Rushdi-Saleh, Mohammed and Mart{\'\i}n-Valdivia, M Teresa and Ure{\~n}a-L{\'o}pez, L Alfonso and Perea-Ortega, Jos{\'e} M},
  journal={Journal of the American Society for Information Science and Technology},
  volume={62},
  number={10},
  pages={2045--2054},
  year={2011},
  publisher={Wiley Online Library}
}


@inproceedings{abdulla2013arabic,
  title={Arabic sentiment analysis: Lexicon-based and corpus-based},
  author={Abdulla, Nawaf A and Ahmed, Nizar A and Shehab, Mohammed A and Al-Ayyoub, Mahmoud},
  booktitle={2013 IEEE Jordan conference on applied electrical engineering and computing technologies (AEECT)},
  pages={1--6},
  year={2013},
  organization={IEEE}
}

@inproceedings{aly2013labr,
  title={Labr: A large scale arabic book reviews dataset},
  author={Aly, Mohamed and Atiya, Amir},
  booktitle={Proceedings of the 51st Annual Meeting of the Association for Computational Linguistics (Volume 2: Short Papers)},
  pages={494--498},
  year={2013}
}


@inproceedings{al2019sentiment,
  title={Sentiment classifier: Logistic regression for arabic services’ reviews in lebanon},
  author={Al Omari, Marwan and Al-Hajj, Moustafa and Hammami, Nacereddine and Sabra, Amani},
  booktitle={2019 International Conference on Computer and Information Sciences (ICCIS)},
  pages={1--5},
  year={2019},
  organization={IEEE}
}


@inproceedings{abdelli2019sentiment,
  title={Sentiment Analysis of Arabic Algerian Dialect Using a Supervised Method},
  author={Abdelli, Adel and Guerrouf, Fay{\c{c}}al and Tibermacine, Okba and Abdelli, Belkacem},
  booktitle={2019 International Conference on Intelligent Systems and Advanced Computing Sciences (ISACS)},
  pages={1--6},
  year={2019},
  organization={IEEE}
}

@incollection{gers1999continual,
  title={Continual prediction using LSTM with forget gates},
  author={Gers, Felix A and Schmidhuber, J{\"u}rgen and Cummins, Fred},
  booktitle={Neural Nets WIRN Vietri-99},
  pages={133--138},
  year={1999},
  publisher={Springer}
}


@inproceedings{alwehaibi2018comparison,
  title={Comparison of pre-trained word vectors for Arabic text classification using deep learning approach},
  author={Alwehaibi, Ali and Roy, Kaushik},
  booktitle={2018 17th IEEE International Conference on Machine Learning and Applications (ICMLA)},
  pages={1471--1474},
  year={2018},
  organization={IEEE}
}

@article{mikolov2013efficient,
  title={Efficient estimation of word representations in vector space},
  author={Mikolov, Tomas and Chen, Kai and Corrado, Greg and Dean, Jeffrey},
  journal={arXiv preprint arXiv:1301.3781},
  year={2013}
}




@inproceedings{maas2013rectifier,
  title={Rectifier nonlinearities improve neural network acoustic models},
  author={Maas, Andrew L and Hannun, Awni Y and Ng, Andrew Y},
  booktitle={Proc. icml},
  volume={30},
  number={1},
  pages={3},
  year={2013}
}

@article{hochreiter1997long,
  title={Long short-term memory},
  author={Hochreiter, Sepp and Schmidhuber, J{\"u}rgen},
  journal={Neural computation},
  volume={9},
  number={8},
  pages={1735--1780},
  year={1997},
  publisher={MIT Press}
}



@inproceedings{yilmaz2019deep,
  title={Deep learning-based document modeling for personality detection from Turkish Texts},
  author={Y{\i}lmaz, Tuncay and Ergil, Abdullah and {\.I}lgen, Bahar},
  booktitle={Proceedings of the Future Technologies Conference},
  pages={729--736},
  year={2019},
  organization={Springer}
}


@article{mulki2019empirical,
  title={Empirical evaluation of leveraging named entities for Arabic sentiment analysis},
  author={Mulki, Hala and Haddad, Hatem and Gridach, Mourad and Babaoglu, Ismail},
  journal={arXiv preprint arXiv:1904.10195},
  year={2019}
}

@inproceedings{addi2020sampling,
  title={Sampling techniques for Arabic Sentiment Classification: A Comparative Study},
  author={Addi, Hajar Ait and Ezzahir, Redouane},
  booktitle={Proceedings of the 3rd International Conference on Networking, Information Systems \& Security},
  pages={1--6},
  year={2020}
}
@inproceedings{jerbi2019sentiment,
  title={Sentiment analysis of code-switched tunisian dialect: Exploring RNN-based techniques},
  author={Jerbi, Mohamed Amine and Achour, Hadhemi and Souissi, Emna},
  booktitle={International Conference on Arabic Language Processing},
  pages={122--131},
  year={2019},
  organization={Springer}
}

@article{al2020meter,
  title={Meter classification of arabic poems using deep bidirectional recurrent neural networks},
  author={Al-shaibani, Maged S and Alyafeai, Zaid and Ahmad, Irfan},
  journal={Pattern Recognition Letters},
  volume={136},
  pages={1--7},
  year={2020},
  publisher={Elsevier}
}






@article{oueslati2020review,
  title={A review of sentiment analysis research in Arabic language},
  author={Oueslati, Oumaima and Cambria, Erik and HajHmida, Moez Ben and Ounelli, Habib},
  journal={Future Generation Computer Systems},
  volume={112},
  pages={408--430},
  year={2020},
  publisher={Elsevier}
}

@misc{ssd2020,
  title = {Saudi Sentiment Dataset},
  author = {SSD},
  year={2020},
  howpublished = {\url{https://www.kaggle.com/snalyami3/arabic-sentiment-analysis-dataset-ss2030-dataset}},
  note = {Accessed: 2021-05-15}
}

@article{alyami2020application,
  title={Application of Support Vector Machine for Arabic Sentiment Classification Using Twitter-Based Dataset},
  author={Alyami, Sarah N and Olatunji, Sunday O},
  journal={Journal of Information \& Knowledge Management},
  volume={19},
  number={01},
  pages={2040018},
  year={2020},
  publisher={World Scientific}
}


@article{alahmary2021semiautomatic,
  title={A semiautomatic annotation approach for sentiment analysis},
  author={Alahmary, Rahma and Al-Dossari, Hmood},
  journal={Journal of Information Science},
  pages={01655515211006594},
  year={2021},
  publisher={SAGE Publications Sage UK: London, England}
}

@inproceedings{bouamor2019madar,
  title={The MADAR shared task on Arabic fine-grained dialect identification},
  author={Bouamor, Houda and Hassan, Sabit and Habash, Nizar},
  booktitle={Proceedings of the Fourth Arabic Natural Language Processing Workshop},
  pages={199--207},
  year={2019}
}


@article{zhang2015sensitivity,
  title={A sensitivity analysis of (and practitioners' guide to) convolutional neural networks for sentence classification},
  author={Zhang, Ye and Wallace, Byron},
  journal={arXiv preprint arXiv:1510.03820},
  year={2015}
}


@article{ranzato2007sparse,
  title={Sparse feature learning for deep belief networks},
  author={Ranzato, Marc'Aurelio and Boureau, Y-Lan and LeCun, Yann and others},
  journal={Advances in neural information processing systems},
  volume={20},
  pages={1185--1192},
  year={2007},
  publisher={Vancouver}
}

@article{lecun1989handwritten,
  title={Handwritten digit recognition with a back-propagation network},
  author={LeCun, Yann and Boser, Bernhard and Denker, John and Henderson, Donnie and Howard, Richard and Hubbard, Wayne and Jackel, Lawrence},
  journal={Advances in neural information processing systems},
  volume={2},
  year={1989}
}


@article{socher2011dynamic,
  title={Dynamic pooling and unfolding recursive autoencoders for paraphrase detection},
  author={Socher, Richard and Huang, Eric and Pennin, Jeffrey and Manning, Christopher D and Ng, Andrew},
  journal={Advances in neural information processing systems},
  volume={24},
  year={2011}
}

@article{al2018arabic,
  title={Arabic senti-lexicon: Constructing publicly available language resources for Arabic sentiment analysis},
  author={Al-Moslmi, Tareq and Albared, Mohammed and Al-Shabi, Adel and Omar, Nazlia and Abdullah, Salwani},
  journal={Journal of information science},
  volume={44},
  number={3},
  pages={345--362},
  year={2018},
  publisher={SAGE Publications Sage UK: London, England}
}

@inproceedings{zaidan2011arabic,
  title={The arabic online commentary dataset: an annotated dataset of informal arabic with high dialectal content},
  author={Zaidan, Omar and Callison-Burch, Chris},
  booktitle={Proceedings of the 49th Annual Meeting of the Association for Computational Linguistics: Human Language Technologies},
  pages={37--41},
  year={2011}
}

@inproceedings{moudjari2020algerian,
  title={An algerian corpus and an annotation platform for opinion and emotion analysis},
  author={Moudjari, Leila and Akli-Astouati, Karima and Benamara, Farah},
  booktitle={Proceedings of The 12th Language Resources and Evaluation Conference},
  pages={1202--1210},
  year={2020}
}


@inproceedings{mdhaffar2017sentiment,
  title={Sentiment analysis of tunisian dialects: Linguistic ressources and experiments},
  author={Mdhaffar, Salima and Bougares, Fethi and Esteve, Yannick and Hadrich-Belguith, Lamia},
  booktitle={Third Arabic Natural Language Processing Workshop (WANLP)},
  pages={55--61},
  year={2017}
}

@inproceedings{sayadi2016tunisian,
  title={Tunisian dialect and modern standard arabic dataset for sentiment analysis: Tunisian election context},
  author={Sayadi, Karim and Liwicki, Marcus and Ingold, Rolf and Bui, Marc},
  booktitle={Second International Conference on Arabic Computational Linguistics, ACLING},
  pages={35--53},
  year={2016}
}

@article{alharbi2021deep,
  title={Deep learning in Arabic sentiment analysis: An overview},
  author={Alharbi, Amal and Taileb, Mounira and Kalkatawi, Manal},
  journal={Journal of Information Science},
  volume={47},
  number={1},
  pages={129--140},
  year={2021},
  publisher={SAGE Publications Sage UK: London, England}
}

@article{mhamed2021improving,
  title={Improving Arabic Sentiment Analysis Using CNN-Based Architectures and Text Preprocessing},
  author={Mhamed, Mustafa and Sutcliffe, Richard and Sun, Xia and Feng, Jun and Almekhlafi, Eiad and Retta, Ephrem Afele},
  journal={Computational Intelligence and Neuroscience},
  volume={2021},
  year={2021},
  publisher={Hindawi}
}

@inproceedings{nabil2015astd,
	title={Astd: Arabic sentiment tweets dataset},
	author={Nabil, Mahmoud and Aly, Mohamed and Atiya, Amir},
	booktitle={Proceedings of the 2015 conference on empirical methods in natural language processing},
	pages={2515--2519},
	year={2015}
}

@article{alharbi2019,
  title={Predicting rogue content and arabic spammers on twitter},
  author={Alharbi, Adel R and Aljaedi, Amer},
  journal={Future Internet},
  volume={11},
  number={11},
  pages={229},
  year={2019},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@article{sallam2016improving,
  title={Improving Arabic text categorization using normalization and stemming techniques},
  author={Sallam, Rouhia M and Mousa, Hamdy M and Hussein, Mahmoud},
  journal={Int. J. Comput. Appl},
  volume={135},
  number={2},
  pages={38--43},
  year={2016},
  publisher={Citeseer}
}

@article{hegazi2021preprocessing,
  title={Preprocessing Arabic text on social media},
  author={Hegazi, Mohamed Osman and Al-Dossari, Yasser and Al-Yahy, Abdullah and Al-Sumari, Abdulaziz and Hilal, Anwer},
  journal={Heliyon},
  volume={7},
  number={2},
  pages={e06191},
  year={2021},
  publisher={Elsevier}
}

@article{saad2010impact,
  title={The impact of text preprocessing and term weighting on arabic text classification. MSc},
  author={Saad, M},
  journal={Computer Engineering Department, The Islamic University, Gaza},
  year={2010}
}
